Unsupervised ANN-Based Equalizer and Its Trainable FPGA Implementation

In recent years, communication engineers put strong emphasis on artificial neural network (ANN)-based algorithms with the aim of increasing the flexibility and autonomy of the system and its components. In this context, unsupervised training is of special interest as it enables adaptation without the overhead of transmitting pilot symbols. In this work, we present a novel ANN-based, unsupervised equalizer and its trainable field programmable gate array (FPGA) implementation. We demonstrate that our custom loss function allows the ANN to adapt for varying channel conditions, approaching the performance of a supervised baseline. Furthermore, as a first step towards a practical communication system, we design an efficient FPGA implementation of our proposed algorithm, which achieves a throughput in the order of Gbit/s, outperforming a high-performance GPU by a large margin.

==> data/4ASK/sweepeval_nan_ganLin_3ch_ProA_4ASK_snr_Sweep_0006.txt <==
snr	gan_ProA_4ASK_snr	gan_ProA_4ASK_snr_meanmin	gan_ProA_4ASK_snr_min	gan_ProA_4ASK_snr_fail
14	0.08911	0.06147	0.05101	1
16	0.06999	0.04682	0.03570	2
18	0.04048	0.01962	0.01310	0


==> data/4ASK/sweepeval_nan_ganLin_ProA_4ASK_snr_Sweep_0005.txt <==
snr	gan_ProA_4ASK_snr	gan_ProA_4ASK_snr_meanmin	gan_ProA_4ASK_snr_min	gan_ProA_4ASK_snr_fail
12	0.14511	0.13217	0.11101	1
14	0.09109	0.06369	0.05561	2
16	0.04916	0.03486	0.02690	2


==> data/4ASK/sweepeval_nan_ganLin_ProA_4ASK_snr_Sweep_0006.txt <==
snr	gan_ProA_4ASK_snr	gan_ProA_4ASK_snr_meanmin	gan_ProA_4ASK_snr_min	gan_ProA_4ASK_snr_fail
12	0.11819	0.10767	0.08971	2
14	0.08533	0.07579	0.06001	0
16	0.08288	0.06370	0.04480	2


==> data/4ASK/sweepeval_nan_lms_ProA_4ASK_snr_Sweep_0000.txt <==
snr	lms_ProA_4ASK_snr	lms_ProA_4ASK_snr_meanmin	lms_ProA_4ASK_snr_min	lms_ProA_4ASK_snr_fail
12	0.09979	0.09941	0.08740	0
14	0.06497	0.06464	0.05400	0
16	0.04177	0.04161	0.03040	0


==> data/4ASK/sweepeval_nan_lms_ProB_4ASK_snr_Sweep_0000.txt <==
snr	lms_ProB_4ASK_snr	lms_ProB_4ASK_snr_meanmin	lms_ProB_4ASK_snr_min	lms_ProB_4ASK_snr_fail
22	0.26576	0.26508	0.24350	0
24	0.24910	0.24814	0.22780	0
26	0.23517	0.23435	0.20800	0


==> data/4ASK/sweepeval_nan_sup_ProA_4ASK_snr_Sweep_0001.txt <==
snr	sup_ProA_4ASK_snr	sup_ProA_4ASK_snr_meanmin	sup_ProA_4ASK_snr_min	sup_ProA_4ASK_snr_fail
12	0.09253	0.09054	0.06830	0
14	0.05888	0.05383	0.03650	0
16	0.03616	0.03477	0.01910	0


==> data/4ASK/sweepeval_nan_sup_ProB_4ASK_snr_Sweep_0000.txt <==
snr	sup_ProB_4ASK_snr	sup_ProB_4ASK_snr_meanmin	sup_ProB_4ASK_snr_min	sup_ProB_4ASK_snr_fail
22	0.20553	0.20323	0.17470	0
24	0.17867	0.17592	0.14960	0
26	0.15878	0.15451	0.13080	0


==> data/4ASK/sweepeval_nan_woEq_ProB_4ASK_snr_Sweep_0000.txt <==
snr	woEq_ProB_4ASK_snr	woEq_ProB_4ASK_snr_meanmin	woEq_ProB_4ASK_snr_min	woEq_ProB_4ASK_snr_fail
20	0.55893	0.55814	0.54584	0
22	0.55915	0.55879	0.54501	0
24	0.55986	0.55934	0.54188	0
26	0.55996	0.55933	0.54523	0
28	0.56063	0.55993	0.54708	0


==> data/BPSK/nma/sweepeval_nma_ganLin_ProB_BPSK_snr_Sweep_0000.txt <==
snr	ganLin_ProB_BPSK_snr	ganLin_ProB_BPSK_snr_mamin	ganLin_ProB_BPSK_snr_min	ganLin_ProB_BPSK_snr_fail
6	0.09390	0.09270	0.08430	0
8	0.07234	0.07158	0.06541	1
10	0.05536	0.05477	0.04870	0
12	0.04312	0.04154	0.03520	0
14	0.03042	0.02996	0.02470	2
16	0.02459	0.02148	0.01850	2
18	0.01845	0.01508	0.01150	1
20	0.01093	0.01054	0.00810	1
22	0.00822	0.00779	0.00540	2
24	0.00617	0.00536	0.00240	0


==> data/BPSK/nma/sweepeval_nma_ganLin_ProB_BPSK_snr_Sweep_0000_1.txt <==
snr	ganLin_ProB_BPSK_snr	ganLin_ProB_BPSK_snr_mamin	ganLin_ProB_BPSK_snr_min	ganLin_ProB_BPSK_snr_fail
8	0.07339	0.07154	0.06250	1
10	0.05933	0.05505	0.04940	1
12	0.04169	0.04106	0.03520	0
14	0.03139	0.03019	0.02580	2
16	0.03056	0.02153	0.01770	3


==> data/BPSK/nma/sweepeval_nma_gan_ProB_BPSK_2snr_Sweep_0000.txt <==
snr	gan_ProB_BPSK_2snr	gan_ProB_BPSK_2snr_mamin	gan_ProB_BPSK_2snr_min	gan_ProB_BPSK_2snr_fail
6	0.09314	0.08481	0.07852	0
8	0.07192	0.06533	0.05941	0
10	0.04917	0.04431	0.04143	0
12	0.03669	0.03109	0.02690	0
14	0.02245	0.02015	0.01690	0
16	0.01509	0.01255	0.00980	0
18	0.01103	0.00958	0.00740	0
20	0.00905	0.00644	0.00360	0
22	0.00510	0.00314	0.00220	0
24	0.00275	0.00239	0.00090	0


==> data/BPSK/nma/sweepeval_nma_lms_ProB_BPSK_sched_f_Sweep_0003.txt <==
snr	lms_ProB_BPSK_sched_f	lms_ProB_BPSK_sched_f_mamin	lms_ProB_BPSK_sched_f_min	lms_ProB_BPSK_sched_f_fail
6	0.12265	0.12191	0.11650	0
8	0.08712	0.08503	0.07960	0
10	0.06811	0.06757	0.05930	0
12	0.05158	0.05097	0.04520	0
14	0.03828	0.03784	0.03270	0
16	0.02794	0.02690	0.02150	0
18	0.02032	0.01998	0.01600	0
20	0.01443	0.01384	0.01010	0
22	0.01064	0.01054	0.00680	0
24	0.00788	0.00763	0.00420	0


==> data/BPSK/nma/sweepeval_nma_lms_ProB_BPSK_snr_Sweep_0000.txt <==
snr	lms_ProB_BPSK_snr	lms_ProB_BPSK_snr_mamin	lms_ProB_BPSK_snr_min	lms_ProB_BPSK_snr_fail
8	0.09910	0.09842	0.09020	0
10	0.07695	0.07500	0.06740	0
12	0.05988	0.05914	0.05330	0
14	0.03836	0.03779	0.03270	0
16	0.02766	0.02668	0.02340	0


==> data/BPSK/nma/sweepeval_nma_supLin_ProB_BPSK_12dB_lr_Sweep_0001.txt <==
snr	supLin_ProB_BPSK_12dB_lr	supLin_ProB_BPSK_12dB_lr_mamin	supLin_ProB_BPSK_12dB_lr_min	supLin_ProB_BPSK_12dB_lr_fail
8	0.09077	0.09033	0.08520	0
10	0.06989	0.06921	0.06400	0
12	0.05277	0.05200	0.04700	0
14	0.03945	0.03931	0.03190	0
16	0.02849	0.02821	0.02410	0


==> data/BPSK/nma/sweepeval_nma_supLin_ProB_BPSK_sched_f_Sweep_0004.txt <==
snr	supLin_ProB_BPSK_sched_f	supLin_ProB_BPSK_sched_f_mamin	supLin_ProB_BPSK_sched_f_min	supLin_ProB_BPSK_sched_f_fail
6	0.11153	0.11097	0.10360	0
8	0.08792	0.08693	0.07970	0
10	0.06761	0.06683	0.06000	0
12	0.05171	0.05092	0.04300	0
14	0.03854	0.03795	0.03130	0
16	0.02797	0.02748	0.02350	0
18	0.02117	0.02098	0.01720	0
20	0.01601	0.01540	0.01210	0
22	0.01291	0.01245	0.00960	0
24	0.01034	0.01004	0.00810	0


==> data/BPSK/nma/sweepeval_nma_sup_ProB_BPSK_sched_f_Sweep_0000.txt <==
snr	sup_ProB_BPSK_sched_f	sup_ProB_BPSK_sched_f_mamin	sup_ProB_BPSK_sched_f_min	sup_ProB_BPSK_sched_f_fail
8	0.07105	0.06902	0.06250	0
10	0.04122	0.02456	0.02040	0
12	0.03112	0.02436	0.01750	0
14	0.01908	0.01649	0.01210	0
16	0.01342	0.01195	0.00900	0


==> data/BPSK/nma/sweepeval_nma_sup_ProB_BPSK_sched_f_Sweep_0001.txt <==
snr	sup_ProB_BPSK_sched_f	sup_ProB_BPSK_sched_f_mamin	sup_ProB_BPSK_sched_f_min	sup_ProB_BPSK_sched_f_fail
8	0.06901	0.06712	0.06180	0
10	0.04747	0.04459	0.03790	0
12	0.03249	0.03012	0.02650	0
14	0.02308	0.01853	0.01530	0
16	0.01579	0.01460	0.01080	0


==> data/BPSK/nma/sweepeval_nma_sup_ProB_BPSK_snr_Sweep_0001.txt <==
snr	sup_ProB_BPSK_snr	sup_ProB_BPSK_snr_mamin	sup_ProB_BPSK_snr_min	sup_ProB_BPSK_snr_fail
8	0.06734	0.06508	0.05920	0
10	0.04641	0.04354	0.03730	0
12	0.02787	0.02450	0.01760	0
14	0.01762	0.01069	0.00920	0
16	0.01552	0.01285	0.01020	0


==> data/BPSK/nma/sweepeval_nma_sup_ProB_BPSK_snr_Sweep_0001_merge.txt <==
snr	sup_ProB_BPSK_snr	sup_ProB_BPSK_snr_mamin	sup_ProB_BPSK_snr_min	sup_ProB_BPSK_snr_fail
6	0.09939	0.09792	0.09210	0
8	0.06734	0.06508	0.05920	0
10	0.04641	0.04354	0.03730	0
12	0.02787	0.02450	0.01760	0
14	0.01762	0.01069	0.00920	0
16	0.01465	0.01336	0.00910	0
18	0.00972	0.00756	0.00460	0
20	0.00701	0.00584	0.00350	0
22	0.00444	0.00380	0.00170	0
24	0.00317	0.00179	0.00120	0


==> data/BPSK/nma/sweepeval_nma_vnle_35_17_9_ProB_BPSK_sched_lr_Sweep_0001.txt <==
snr	vnle_35_17_9_ProB_BPSK_sched_lr	vnle_35_17_9_ProB_BPSK_sched_lr_mamin	vnle_35_17_9_ProB_BPSK_sched_lr_min	vnle_35_17_9_ProB_BPSK_sched_lr_fail
6	0.12205	0.12161	0.11440	0
8	0.09912	0.09892	0.08810	0
10	0.07889	0.07880	0.07120	0
12	0.06298	0.06276	0.05550	0
14	0.04855	0.04778	0.04410	0
16	0.03818	0.03777	0.03340	0
18	0.02978	0.02905	0.02310	0
20	0.02428	0.02363	0.02010	0


==> data/BPSK/nma/sweepeval_nma_woEq_ProB_BPSK_snr_Sweep_0000.txt <==
snr	woEq_ProB_BPSK_snr	woEq_ProB_BPSK_snr_mamin	woEq_ProB_BPSK_snr_min	woEq_ProB_BPSK_snr_fail
8	0.22898	0.22804	0.22043	0
10	0.22840	0.22770	0.22109	0
12	0.22979	0.22927	0.22163	0
14	0.23173	0.23019	0.22439	0


==> data/BPSK/sweepeval_nan_ganLin_ProB_BPSK_snr_Sweep_0000.txt <==
snr	ganLin_ProB_BPSK_snr	ganLin_ProB_BPSK_snr_meanmin	ganLin_ProB_BPSK_snr_min	ganLin_ProB_BPSK_snr_fail
8	0.07556	0.07461	0.06541	1
10	0.05834	0.05726	0.04870	0
12	0.04548	0.04306	0.03520	0
14	0.03326	0.03291	0.02470	2
16	0.02679	0.02380	0.01850	2


==> data/BPSK/sweepeval_nan_ganLin_ProB_BPSK_snr_Sweep_0000_1.txt <==
snr	ganLin_ProB_BPSK_snr	ganLin_ProB_BPSK_snr_meanmin	ganLin_ProB_BPSK_snr_min	ganLin_ProB_BPSK_snr_fail
8	0.07626	0.07431	0.06250	1
10	0.06295	0.05730	0.04940	1
12	0.04416	0.04301	0.03520	0
14	0.03462	0.03231	0.02580	2
16	0.03274	0.02368	0.01770	3


==> data/BPSK/sweepeval_nan_gan_ProB_BPSK_2snr_Sweep_0000.txt <==
snr	gan_ProB_BPSK_2snr	gan_ProB_BPSK_2snr_meanmin	gan_ProB_BPSK_2snr_min	gan_ProB_BPSK_2snr_fail
8	0.07959	0.07084	0.05941	0
10	0.05562	0.05056	0.04143	0
12	0.04057	0.03514	0.02690	0
14	0.02822	0.02474	0.01690	0
16	0.01882	0.01568	0.00980	0


==> data/BPSK/sweepeval_nan_lms_ProB_BPSK_sched_f_Sweep_0003.txt <==
snr	lms_ProB_BPSK_sched_f	lms_ProB_BPSK_sched_f_meanmin	lms_ProB_BPSK_sched_f_min	lms_ProB_BPSK_sched_f_fail
8	0.09008	0.08985	0.07960	0
10	0.07031	0.06979	0.05930	0
12	0.05379	0.05354	0.04520	0
14	0.04053	0.04019	0.03270	0
16	0.03020	0.02990	0.02150	0


==> data/BPSK/sweepeval_nan_lms_ProB_BPSK_snr_Sweep_0000.txt <==
snr	lms_ProB_BPSK_snr	lms_ProB_BPSK_snr_meanmin	lms_ProB_BPSK_snr_min	lms_ProB_BPSK_snr_fail
8	0.09021	0.08986	0.08090	0
10	0.07073	0.07043	0.06260	0
12	0.05415	0.05382	0.04540	0
14	0.04072	0.04052	0.03270	0
16	0.03040	0.03018	0.02340	0


==> data/BPSK/sweepeval_nan_supLin_ProB_BPSK_12dB_lr_Sweep_0001.txt <==
snr	supLin_ProB_BPSK_12dB_lr	supLin_ProB_BPSK_12dB_lr_meanmin	supLin_ProB_BPSK_12dB_lr_min	supLin_ProB_BPSK_12dB_lr_fail
8	0.09305	0.09279	0.08520	0
10	0.07278	0.07248	0.06400	0
12	0.05581	0.05558	0.04700	0
14	0.04213	0.04180	0.03190	0
16	0.03152	0.03128	0.02410	0


==> data/BPSK/sweepeval_nan_supLin_ProB_BPSK_sched_f_Sweep_0004.txt <==
snr	supLin_ProB_BPSK_sched_f	supLin_ProB_BPSK_sched_f_meanmin	supLin_ProB_BPSK_sched_f_min	supLin_ProB_BPSK_sched_f_fail
8	0.09275	0.09235	0.07970	0
10	0.07290	0.07220	0.06000	0
12	0.05761	0.05719	0.04300	0
14	0.04540	0.04476	0.03130	0
16	0.03739	0.03663	0.02350	0


==> data/BPSK/sweepeval_nan_sup_ProB_BPSK_sched_f_Sweep_0000.txt <==
snr	sup_ProB_BPSK_sched_f	sup_ProB_BPSK_sched_f_meanmin	sup_ProB_BPSK_sched_f_min	sup_ProB_BPSK_sched_f_fail
8	0.07698	0.07537	0.06250	0
10	0.04910	0.03865	0.02040	0
12	0.03736	0.03278	0.01750	0
14	0.02493	0.02337	0.01210	0
16	0.01769	0.01583	0.00900	0


==> data/BPSK/sweepeval_nan_sup_ProB_BPSK_sched_f_Sweep_0001.txt <==
snr	sup_ProB_BPSK_sched_f	sup_ProB_BPSK_sched_f_meanmin	sup_ProB_BPSK_sched_f_min	sup_ProB_BPSK_sched_f_fail
8	0.07664	0.07549	0.06180	0
10	0.05443	0.05238	0.03790	0
12	0.03813	0.03572	0.02650	0
14	0.02788	0.02393	0.01530	0
16	0.01932	0.01726	0.01080	0


==> data/BPSK/sweepeval_nan_sup_ProB_BPSK_snr_Sweep_0000.txt <==
snr	sup_ProB_BPSK_snr	sup_ProB_BPSK_snr_meanmin	sup_ProB_BPSK_snr_min	sup_ProB_BPSK_snr_fail
8	0.07618	0.07233	0.05570	0
10	0.05561	0.05238	0.03300	0
12	0.03444	0.02769	0.00710	0


==> data/BPSK/sweepeval_nan_sup_ProB_BPSK_snr_Sweep_0001.txt <==
snr	sup_ProB_BPSK_snr	sup_ProB_BPSK_snr_meanmin	sup_ProB_BPSK_snr_min	sup_ProB_BPSK_snr_fail
8	0.07687	0.07454	0.05920	0
10	0.05578	0.05495	0.03730	0
12	0.03654	0.03491	0.01760	0
14	0.02641	0.02448	0.00920	0
16	0.01975	0.01779	0.01020	0


==> data/BPSK/sweepeval_nan_woEq_ProB_BPSK_snr_Sweep_0000.txt <==
snr	woEq_ProB_BPSK_snr	woEq_ProB_BPSK_snr_meanmin	woEq_ProB_BPSK_snr_min	woEq_ProB_BPSK_snr_fail
8	0.23097	0.23066	0.22043	0
10	0.23068	0.22979	0.22109	0
12	0.23216	0.23189	0.22163	0
14	0.23398	0.23338	0.22439	0


==> data/PAM2/nma/sweepeval_nma_ganLin_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	ganLin_PAM2_30km_20dB_f	ganLin_PAM2_30km_20dB_f_mamin	ganLin_PAM2_30km_20dB_f_min	ganLin_PAM2_30km_20dB_f_fail
4e+10	0.11247	0.11013	0.10519	0


==> data/PAM2/nma/sweepeval_nma_ganLin_PAM2_30km_20dB_sched_f_Sweep_0000.txt <==
f_sym	ganLin_PAM2_30km_20dB_sched_f	ganLin_PAM2_30km_20dB_sched_f_mamin	ganLin_PAM2_30km_20dB_sched_f_min	ganLin_PAM2_30km_20dB_sched_f_fail
2.5e+10	0.04223	0.03759	0.03592	0
3e+10	0.06514	0.06514	0.06335	4
3.5e+10	0.08410	0.08192	0.07317	2
4e+10	0.11615	0.10253	0.10003	0


==> data/PAM2/nma/sweepeval_nma_gan_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	gan_PAM2_30km_20dB_f	gan_PAM2_30km_20dB_f_mamin	gan_PAM2_30km_20dB_f_min	gan_PAM2_30km_20dB_f_fail
2e+10	0.00008	0.00006	0.00002	2
2.5e+10	0.00685	0.00106	0.00078	1
3e+10	0.02023	0.00785	0.00721	2
3.5e+10	0.04129	0.03485	0.02891	3
4e+10	0.05514	0.05354	0.05085	3


==> data/PAM2/nma/sweepeval_nma_gan_PAM2_30km_20dB_f_Sweep_0001.txt <==
f_sym	gan_PAM2_30km_20dB_f	gan_PAM2_30km_20dB_f_mamin	gan_PAM2_30km_20dB_f_min	gan_PAM2_30km_20dB_f_fail
5e+10	0.26275	0.22956	0.08959	3


==> data/PAM2/nma/sweepeval_nma_supLin_PAM2_30km_20dB_f_Sweep_0001.txt <==
f_sym	lms_PAM2_30km_20dB_f	lms_PAM2_30km_20dB_f_mamin	lms_PAM2_30km_20dB_f_min	lms_PAM2_30km_20dB_f_fail
2e+10	0.00012	0.00007	0.00000	0
2.5e+10	0.03320	0.03270	0.02950	0
3e+10	0.05560	0.05507	0.05090	0
3.5e+10	0.06094	0.05972	0.05410	0
4e+10	0.08881	0.08761	0.08160	0
5e+10	0.11253	0.11209	0.10510	0


==> data/PAM2/nma/sweepeval_nma_supLin_PAM2_30km_20dB_sched_f_Sweep_0000.txt <==
f_sym	supLin_PAM2_30km_20dB_sched_f	supLin_PAM2_30km_20dB_sched_f_mamin	supLin_PAM2_30km_20dB_sched_f_min	supLin_PAM2_30km_20dB_sched_f_fail
2.5e+10	0.03319	0.03295	0.02780	0
3e+10	0.05513	0.05481	0.05100	0
3.5e+10	0.06130	0.06084	0.05690	0
4e+10	0.08831	0.08787	0.08130	0


==> data/PAM2/nma/sweepeval_nma_sup_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	sup_PAM2_30km_20dB_f	sup_PAM2_30km_20dB_f_mamin	sup_PAM2_30km_20dB_f_min	sup_PAM2_30km_20dB_f_fail
2.5e+10	0.00238	0.00197	0.00130	0
3e+10	0.00629	0.00601	0.00460	0
3.5e+10	0.01535	0.00959	0.00850	0
4e+10	0.02715	0.02621	0.02380	0
5e+10	0.05814	0.05697	0.05110	0


==> data/PAM2/nma/sweepeval_nma_sup_PAM2_30km_20dB_sched_f_Sweep_0000.txt <==
f_sym	sup_PAM2_30km_20dB_sched_f	sup_PAM2_30km_20dB_sched_f_mamin	sup_PAM2_30km_20dB_sched_f_min	sup_PAM2_30km_20dB_sched_f_fail
2.5e+10	0.00368	0.00192	0.00080	0
3e+10	0.00994	0.00778	0.00580	0
3.5e+10	0.01893	0.01658	0.01460	0
4e+10	0.03775	0.03637	0.03330	0


==> data/PAM2/nma/sweepeval_nma_vnle_35_17_9_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	vnle_35_17_9_PAM2_30km_20dB_f	vnle_35_17_9_PAM2_30km_20dB_f_mamin	vnle_35_17_9_PAM2_30km_20dB_f_min	vnle_35_17_9_PAM2_30km_20dB_f_fail
2.5e+10	0.01644	0.01592	0.01254	0
3e+10	0.04421	0.04373	0.03961	0
3.5e+10	0.06290	0.06218	0.05742	0
4e+10	0.08216	0.08130	0.07544	0


==> data/PAM2/nma/sweepeval_nma_vnle_35_17_9_PAM2_30km_20dB_sched_f_Sweep_0000.txt <==
f_sym	vnle_35_17_9_PAM2_30km_20dB_sched_f	vnle_35_17_9_PAM2_30km_20dB_sched_f_mamin	vnle_35_17_9_PAM2_30km_20dB_sched_f_min	vnle_35_17_9_PAM2_30km_20dB_sched_f_fail
2.5e+10	0.01407	0.01366	0.01040	0
3e+10	0.03916	0.03841	0.03240	0
3.5e+10	0.05586	0.05560	0.05140	0
4e+10	0.07452	0.07378	0.06940	0


==> data/PAM2/nma/sweepeval_nma_woEq_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	woEq_PAM2_30km_20dB_f	woEq_PAM2_30km_20dB_f_mamin	woEq_PAM2_30km_20dB_f_min	woEq_PAM2_30km_20dB_f_fail
2.5e+10	0.12136	0.11986	0.10740	0
3e+10	0.25341	0.25241	0.24285	0
3.5e+10	0.24252	0.24165	0.23444	0
4e+10	0.27353	0.27288	0.26794	0


==> data/PAM2/sweepeval_nan_ganLin_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	ganLin_PAM2_30km_20dB_f	ganLin_PAM2_30km_20dB_f_meanmin	ganLin_PAM2_30km_20dB_f_min	ganLin_PAM2_30km_20dB_f_fail
4e+10	0.11630	0.11441	0.10519	0


==> data/PAM2/sweepeval_nan_ganLin_PAM2_30km_20dB_sched_f_Sweep_0000.txt <==
f_sym	ganLin_PAM2_30km_20dB_sched_f	ganLin_PAM2_30km_20dB_sched_f_meanmin	ganLin_PAM2_30km_20dB_sched_f_min	ganLin_PAM2_30km_20dB_sched_f_fail
2.5e+10	0.04353	0.03919	0.03592	0
3e+10	0.08489	0.07171	0.06335	1
3.5e+10	0.09077	0.08564	0.07317	0
4e+10	0.11913	0.10626	0.10003	0


==> data/PAM2/sweepeval_nan_gan_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	gan_PAM2_30km_20dB_f	gan_PAM2_30km_20dB_f_meanmin	gan_PAM2_30km_20dB_f_min	gan_PAM2_30km_20dB_f_fail
2e+10	0.00011	0.00008	0.00002	2
2.5e+10	0.01177	0.00233	0.00078	1
3e+10	0.02896	0.00995	0.00721	2
3.5e+10	0.05539	0.04383	0.02891	3
4e+10	0.07087	0.05967	0.05085	0


==> data/PAM2/sweepeval_nan_gan_PAM2_30km_20dB_f_Sweep_0001.txt <==
f_sym	gan_PAM2_30km_20dB_f	gan_PAM2_30km_20dB_f_meanmin	gan_PAM2_30km_20dB_f_min	gan_PAM2_30km_20dB_f_fail
5e+10	0.09301	0.09301	0.08959	4


==> data/PAM2/sweepeval_nan_supLin_PAM2_30km_20dB_f_Sweep_0001.txt <==
f_sym	lms_PAM2_30km_20dB_f	lms_PAM2_30km_20dB_f_meanmin	lms_PAM2_30km_20dB_f_min	lms_PAM2_30km_20dB_f_fail
2e+10	0.00021	0.00020	0.00000	0
2.5e+10	0.03475	0.03465	0.02950	0
3e+10	0.05745	0.05716	0.05090	0
3.5e+10	0.06397	0.06356	0.05410	0
4e+10	0.09111	0.09098	0.08160	0
5e+10	0.11496	0.11425	0.10510	0


==> data/PAM2/sweepeval_nan_supLin_PAM2_30km_20dB_sched_f_Sweep_0000.txt <==
f_sym	supLin_PAM2_30km_20dB_sched_f	supLin_PAM2_30km_20dB_sched_f_meanmin	supLin_PAM2_30km_20dB_sched_f_min	supLin_PAM2_30km_20dB_sched_f_fail
2.5e+10	0.03469	0.03443	0.02780	0
3e+10	0.05683	0.05658	0.05100	0
3.5e+10	0.06336	0.06330	0.05690	0
4e+10	0.09017	0.08982	0.08130	0


==> data/PAM2/sweepeval_nan_sup_3_3ch_21_PAM2_30km_f_Sweep_0000.txt <==
f_sym	sup_3_3ch_21_PAM2_30km_f	sup_3_3ch_21_PAM2_30km_f_meanmin	sup_3_3ch_21_PAM2_30km_f_min	sup_3_3ch_21_PAM2_30km_f_fail
2e+10	0.03330	0.02997	0.01670	0
3e+10	0.08410	0.08034	0.05210	0
4e+10	0.13897	0.13435	0.11490	0
5e+11	0.64278	0.64124	0.62276	0


==> data/PAM2/sweepeval_nan_sup_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	sup_PAM2_30km_20dB_f	sup_PAM2_30km_20dB_f_meanmin	sup_PAM2_30km_20dB_f_min	sup_PAM2_30km_20dB_f_fail
2.5e+10	0.00872	0.00755	0.00130	0
3e+10	0.01132	0.01043	0.00460	0
3.5e+10	0.02401	0.01830	0.00850	0
4e+10	0.03529	0.03407	0.02380	0
5e+10	0.06775	0.06606	0.05110	0


==> data/PAM2/sweepeval_nan_sup_PAM2_30km_20dB_sched_f_Sweep_0000.txt <==
f_sym	sup_PAM2_30km_20dB_sched_f	sup_PAM2_30km_20dB_sched_f_meanmin	sup_PAM2_30km_20dB_sched_f_min	sup_PAM2_30km_20dB_sched_f_fail
2.5e+10	0.00930	0.00715	0.00080	0
3e+10	0.01583	0.01433	0.00580	0
3.5e+10	0.02570	0.02376	0.01460	0
4e+10	0.04595	0.04400	0.03330	0


==> data/PAM2/sweepeval_nan_sup_lin_PAM2_30km_f_Sweep_0000.txt <==
f_sym	sup_lin_PAM2_30km_f	sup_lin_PAM2_30km_f_meanmin	sup_lin_PAM2_30km_f_min	sup_lin_PAM2_30km_f_fail
2e+10	0.00002	0.00001	0.00000	0
3e+10	0.04769	0.04750	0.03980	0
4e+10	0.07027	0.07004	0.06140	0
5e+10	0.09672	0.09645	0.08620	0


==> data/PAM2/sweepeval_nan_sup_woEq_PAM2_30km_f_Sweep_0000.txt <==
f_sym	sup_woEq_PAM2_30km_f	sup_woEq_PAM2_30km_f_meanmin	sup_woEq_PAM2_30km_f_min	sup_woEq_PAM2_30km_f_fail
2e+10	0.00006	0.00002	0.00000	0
3e+10	0.25458	0.25047	0.24147	0
4e+10	0.27310	0.27135	0.26782	0
5e+10	0.31692	0.31528	0.30560	0


==> data/PAM2/sweepeval_nan_vnle_35_17_9_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	vnle_35_17_9_PAM2_30km_20dB_f	vnle_35_17_9_PAM2_30km_20dB_f_meanmin	vnle_35_17_9_PAM2_30km_20dB_f_min	vnle_35_17_9_PAM2_30km_20dB_f_fail
2.5e+10	0.01986	0.01977	0.01254	0
3e+10	0.04868	0.04860	0.03961	0
3.5e+10	0.06755	0.06717	0.05742	0
4e+10	0.08772	0.08742	0.07544	0


==> data/PAM2/sweepeval_nan_vnle_35_17_9_PAM2_30km_20dB_sched_f_Sweep_0000.txt <==
f_sym	vnle_35_17_9_PAM2_30km_20dB_sched_f	vnle_35_17_9_PAM2_30km_20dB_sched_f_meanmin	vnle_35_17_9_PAM2_30km_20dB_sched_f_min	vnle_35_17_9_PAM2_30km_20dB_sched_f_fail
2.5e+10	0.01634	0.01625	0.01040	0
3e+10	0.04233	0.04194	0.03240	0
3.5e+10	0.05941	0.05921	0.05140	0
4e+10	0.07856	0.07820	0.06940	0


==> data/PAM2/sweepeval_nan_woEq_PAM2_30km_20dB_f_Sweep_0000.txt <==
f_sym	woEq_PAM2_30km_20dB_f	woEq_PAM2_30km_20dB_f_meanmin	woEq_PAM2_30km_20dB_f_min	woEq_PAM2_30km_20dB_f_fail
2.5e+10	0.12337	0.12249	0.10740	0
3e+10	0.25507	0.25394	0.24285	0
3.5e+10	0.24343	0.24234	0.23444	0
4e+10	0.27460	0.27400	0.26794	0


==> data/PAM4/nma/sweepeval_nma_ganLin_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	ganLin_PAM4_15km_20dB_f	ganLin_PAM4_15km_20dB_f_mamin	ganLin_PAM4_15km_20dB_f_min	ganLin_PAM4_15km_20dB_f_fail
2e+10	0.23753	0.20689	0.14497	2


==> data/PAM4/nma/sweepeval_nma_ganLin_PAM4_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	ganLin_PAM4_15km_20dB_sched_f	ganLin_PAM4_15km_20dB_sched_f_mamin	ganLin_PAM4_15km_20dB_sched_f_min	ganLin_PAM4_15km_20dB_sched_f_fail
1.5e+10	0.15649	0.14447	0.12797	1
2e+10	0.17835	0.15264	0.13378	0
2.5e+10	0.18573	0.16914	0.15760	2
3e+10	0.31629	0.28622	0.25882	4


==> data/PAM4/nma/sweepeval_nma_gan_3_3ch_21_PAM4_15km_f_Sweep_0000.txt <==
f_sym	gan_3_3ch_21_PAM4_15km_f	gan_3_3ch_21_PAM4_15km_f_mamin	gan_3_3ch_21_PAM4_15km_f_min	gan_3_3ch_21_PAM4_15km_f_fail
2e+10	0.03890	0.02612	0.02251	3
2.5e+10	0.03329	0.03242	0.02941	4
3e+10	0.08891	0.06473	0.05961	4
3.5e+10	0.50740	0.48854	0.34890	4
4e+10	0.59021	0.57566	0.43024	0


==> data/PAM4/nma/sweepeval_nma_gan_PAM4_15GBd_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	gan_PAM4_15GBd_15km_20dB_sched_f	gan_PAM4_15GBd_15km_20dB_sched_f_mamin	gan_PAM4_15GBd_15km_20dB_sched_f_min	gan_PAM4_15GBd_15km_20dB_sched_f_fail
1.5e+10	0.05384	0.04607	0.04525	0


==> data/PAM4/nma/sweepeval_nma_gan_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	gan_PAM4_15km_20dB_f	gan_PAM4_15km_20dB_f_mamin	gan_PAM4_15km_20dB_f_min	gan_PAM4_15km_20dB_f_fail
1.5e+10	0.05384	0.04607	0.04525	0
2e+10	0.06692	0.05334	0.05123	1
2.5e+10	0.06916	0.05858	0.05760	0
3e+10	0.10317	0.09836	0.09550	4


==> data/PAM4/nma/sweepeval_nma_supLin_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	supLin_PAM4_15km_20dB_f	supLin_PAM4_15km_20dB_f_mamin	supLin_PAM4_15km_20dB_f_min	supLin_PAM4_15km_20dB_f_fail
1.5e+10	0.13384	0.13262	0.12250	0
2e+10	0.14182	0.14090	0.12890	0
2.5e+10	0.16749	0.16710	0.15600	0
3e+10	0.26638	0.26595	0.25240	0


==> data/PAM4/nma/sweepeval_nma_supLin_PAM4_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	supLin_PAM4_15km_20dB_sched_f	supLin_PAM4_15km_20dB_sched_f_mamin	supLin_PAM4_15km_20dB_sched_f_min	supLin_PAM4_15km_20dB_sched_f_fail
1.5e+10	0.13472	0.13440	0.12530	0
2e+10	0.14047	0.13867	0.13170	0
2.5e+10	0.16568	0.16501	0.15500	0
3e+10	0.26590	0.26509	0.25200	0


==> data/PAM4/nma/sweepeval_nma_sup_3_3ch_21_PAM4_15km_f_Sweep_0000.txt <==
f_sym	sup_3_3ch_21_PAM4_15km_f	sup_3_3ch_21_PAM4_15km_f_mamin	sup_3_3ch_21_PAM4_15km_f_min	sup_3_3ch_21_PAM4_15km_f_fail
2e+10	0.02434	0.01969	0.01650	0
2.5e+10	0.03278	0.02851	0.02410	0
3e+10	0.05242	0.04769	0.04470	0
3.5e+10	0.10955	0.10414	0.09640	0
4e+10	0.12074	0.10871	0.09880	0


==> data/PAM4/nma/sweepeval_nma_sup_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	sup_PAM4_15km_20dB_f	sup_PAM4_15km_20dB_f_mamin	sup_PAM4_15km_20dB_f_min	sup_PAM4_15km_20dB_f_fail
1.5e+10	0.03817	0.03628	0.03440	0
2e+10	0.03779	0.03690	0.03450	0
2.5e+10	0.04629	0.04545	0.03910	0
3e+10	0.07852	0.06995	0.05770	0


==> data/PAM4/nma/sweepeval_nma_sup_PAM4_15km_20dB_f_Sweep_0000_1.txt <==
f_sym	sup_PAM4_15km_20dB_f	sup_PAM4_15km_20dB_f_mamin	sup_PAM4_15km_20dB_f_min	sup_PAM4_15km_20dB_f_fail
1.5e+10	0.03817	0.03628	0.03440	0
2e+10	0.04214	0.04182	0.03880	0


==> data/PAM4/nma/sweepeval_nma_sup_PAM4_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	sup_PAM4_15km_20dB_sched_f	sup_PAM4_15km_20dB_sched_f_mamin	sup_PAM4_15km_20dB_sched_f_min	sup_PAM4_15km_20dB_sched_f_fail
1.5e+10	0.04552	0.04288	0.03890	0
2e+10	0.04978	0.04608	0.04190	0
2.5e+10	0.05812	0.05416	0.04960	0
3e+10	0.09956	0.09617	0.09150	0


==> data/PAM4/nma/sweepeval_nma_sup_lin_PAM4_15km_f_Sweep_0000.txt <==
f_sym	sup_lin_PAM4_15km_f	sup_lin_PAM4_15km_f_mamin	sup_lin_PAM4_15km_f_min	sup_lin_PAM4_15km_f_fail
2e+10	0.10648	0.10508	0.09370	0
2.5e+10	0.13126	0.12815	0.11710	0
3e+10	0.23941	0.23754	0.22320	0
3.5e+10	0.30239	0.30120	0.29000	0
4e+10	0.33421	0.33082	0.31750	0


==> data/PAM4/nma/sweepeval_nma_sup_woEq_PAM4_15km_f_Sweep_0000.txt <==
f_sym	sup_woEq_PAM4_15km_f	sup_woEq_PAM4_15km_f_mamin	sup_woEq_PAM4_15km_f_min	sup_woEq_PAM4_15km_f_fail
2e+10	1.00000	1.00000	0.11180	0
2.5e+10	1.00000	1.00000	0.17010	0
3e+10	1.00000	1.00000	0.28750	0
3.5e+10	1.00000	1.00000	0.45410	0
4e+10	1.00000	1.00000	0.57377	0


==> data/PAM4/nma/sweepeval_nma_vnle_35_17_9_PAM4_15km_20dB_f_Sweep_0001.txt <==
f_sym	vnle_35_17_9_PAM4_15km_20dB_f	vnle_35_17_9_PAM4_15km_20dB_f_mamin	vnle_35_17_9_PAM4_15km_20dB_f_min	vnle_35_17_9_PAM4_15km_20dB_f_fail
1.5e+10	0.07510	0.07475	0.06977	0
2e+10	0.07441	0.07414	0.06738	0
2.5e+10	0.08272	0.08235	0.07653	0
3e+10	0.14674	0.14505	0.13605	0


==> data/PAM4/nma/sweepeval_nma_vnle_35_17_9_PAM4_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	vnle_35_17_9_PAM4_15km_20dB_sched_f	vnle_35_17_9_PAM4_15km_20dB_sched_f_mamin	vnle_35_17_9_PAM4_15km_20dB_sched_f_min	vnle_35_17_9_PAM4_15km_20dB_sched_f_fail
1.5e+10	0.07308	0.07189	0.06620	0
2e+10	0.07106	0.07070	0.06470	0
2.5e+10	0.07820	0.07768	0.07210	0
3e+10	0.13870	0.13731	0.13060	0


==> data/PAM4/nma/sweepeval_nma_woEq_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	woEq_PAM4_15km_20dB_f	woEq_PAM4_15km_20dB_f_mamin	woEq_PAM4_15km_20dB_f_min	woEq_PAM4_15km_20dB_f_fail
1.5e+10	0.15558	0.15507	0.14470	0
2e+10	0.16918	0.16752	0.16230	0
2.5e+10	0.21160	0.20971	0.20090	0
3e+10	0.31674	0.31523	0.30420	0


==> data/PAM4/nma_26dB/sweepeval_nan_woEq_PAM4_15km_26dB_sched_f_Sweep_0000.txt <==
f_sym	woEq_PAM4_15km_26dB_sched_f	woEq_PAM4_15km_26dB_sched_f_meanmin	woEq_PAM4_15km_26dB_sched_f_min	woEq_PAM4_15km_26dB_sched_f_fail
1e+10	0.04524	0.04346	0.03870	0
1.5e+10	0.04978	0.04828	0.04310	0
2e+10	0.07338	0.07200	0.06930	0
2.5e+10	0.15274	0.15056	0.14210	0
3e+10	0.29158	0.28587	0.27590	0
3.5e+10	0.47118	0.46520	0.45420	0

==> data/PAM4/nma_26dB/sweepeval_nma_gan_PAM4_15km_26dB_sched_f_Sweep_0000.txt <==
f_sym	gan_PAM4_15km_26dB_sched_f	gan_PAM4_15km_26dB_sched_f_mamin	gan_PAM4_15km_26dB_sched_f_min	gan_PAM4_15km_26dB_sched_f_fail
1e+10	0.00676	0.00555	0.00503	1
1.5e+10	0.00610	0.00555	0.00518	1
2e+10	0.00755	0.00635	0.00566	1
2.5e+10	0.00940	0.00790	0.00741	1
3e+10	0.01678	0.01493	0.01439	1
3.5e+10	0.56464	0.53097	0.40071	3

==> data/PAM4/nma_26dB/sweepeval_nma_gan_PAM4_15km_26dB_sched_f_Sweep_0001.txt <==
f_sym	gan_PAM4_15km_26dB_sched_f	gan_PAM4_15km_26dB_sched_f_mamin	gan_PAM4_15km_26dB_sched_f_min	gan_PAM4_15km_26dB_sched_f_fail
1e+10	0.00625	0.00524	0.00487	1
1.5e+10	0.00731	0.00629	0.00591	0
2e+10	0.00906	0.00579	0.00543	1
2.5e+10	0.01050	0.00924	0.00875	1


==> data/PAM4/nma_26dB/sweepeval_nma_supLin_PAM4_15km_26dB_sched_f_Sweep_0000.txt <==
f_sym	supLin_PAM4_15km_26dB_sched_f	supLin_PAM4_15km_26dB_sched_f_mamin	supLin_PAM4_15km_26dB_sched_f_min	supLin_PAM4_15km_26dB_sched_f_fail
1e+10	0.08795	0.08616	0.04190	0
1.5e+10	0.08965	0.08736	0.04470	0
2e+10	0.09571	0.09384	0.06860	0
2.5e+10	0.12367	0.12226	0.11120	0


==> data/PAM4/nma_26dB/sweepeval_nma_sup_PAM4_15km_26dB_sched_f_Sweep_0003.txt <==
f_sym	sup_PAM4_15km_26dB_sched_f	sup_PAM4_15km_26dB_sched_f_mamin	sup_PAM4_15km_26dB_sched_f_min	sup_PAM4_15km_26dB_sched_f_fail
1e+10	0.00577	0.00417	0.00290	0
1.5e+10	0.00590	0.00456	0.00340	0
2e+10	0.00713	0.00498	0.00360	0
2.5e+10	0.01066	0.00751	0.00600	0
3e+10	0.02617	0.02238	0.01920	0
3.5e+10	0.05374	0.04339	0.03830	0

==> data/PAM4/nma_26dB/sweepeval_nma_vnle_35_17_9_PAM4_15km_26dB_sched_f_Sweep_0000.txt <==
f_sym	vnle_35_17_9_PAM4_15km_26dB_sched_f	vnle_35_17_9_PAM4_15km_26dB_sched_f_mamin	vnle_35_17_9_PAM4_15km_26dB_sched_f_min	vnle_35_17_9_PAM4_15km_26dB_sched_f_fail
1e+10	0.01502	0.01494	0.01290	0
1.5e+10	0.01380	0.01347	0.01090	0
2e+10	0.01344	0.01323	0.01060	0
2.5e+10	0.02178	0.02167	0.01900	0
3e+10	0.06826	0.06748	0.06130	0
3.5e+10	0.14727	0.14560	0.13440	0

==> data/PAM4/nma_26dB/sweepeval_nma_woEq_PAM4_15km_26dB_sched_f_Sweep_0000.txt <==
f_sym	woEq_PAM4_15km_26dB_sched_f	woEq_PAM4_15km_26dB_sched_f_mamin	woEq_PAM4_15km_26dB_sched_f_min	woEq_PAM4_15km_26dB_sched_f_fail
1e+10	1.00000	1.00000	0.03870	0
1.5e+10	1.00000	1.00000	0.04310	0
2e+10	1.00000	1.00000	0.06930	0
2.5e+10	1.00000	1.00000	0.14210	0


==> data/PAM4/sweepeval_nan_ganLin_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	ganLin_PAM4_15km_20dB_f	ganLin_PAM4_15km_20dB_f_meanmin	ganLin_PAM4_15km_20dB_f_min	ganLin_PAM4_15km_20dB_f_fail
2e+10	0.18482	0.18166	0.14497	0


==> data/PAM4/sweepeval_nan_ganLin_PAM4_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	ganLin_PAM4_15km_20dB_sched_f	ganLin_PAM4_15km_20dB_sched_f_meanmin	ganLin_PAM4_15km_20dB_sched_f_min	ganLin_PAM4_15km_20dB_sched_f_fail
1.5e+10	0.16479	0.15405	0.12797	0
2e+10	0.17421	0.16580	0.13378	0
2.5e+10	0.18720	0.17035	0.15760	1
3e+10	0.28445	0.27203	0.25882	1


==> data/PAM4/sweepeval_nan_gan_3_3ch_21_PAM4_15km_f_Sweep_0000.txt <==
f_sym	gan_3_3ch_21_PAM4_15km_f	gan_3_3ch_21_PAM4_15km_f_meanmin	gan_3_3ch_21_PAM4_15km_f_min	gan_3_3ch_21_PAM4_15km_f_fail
20000000000	0.05411	0.03289	0.02251	2
25000000000	0.04121	0.03931	0.02941	4
30000000000	0.09692	0.08057	0.05961	4
35000000000	0.38501	0.35365	0.34890	3
40000000000	0.46350	0.45424	0.43024	2


==> data/PAM4/sweepeval_nan_gan_PAM4_15GBd_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	gan_PAM4_15GBd_15km_20dB_sched_f	gan_PAM4_15GBd_15km_20dB_sched_f_meanmin	gan_PAM4_15GBd_15km_20dB_sched_f_min	gan_PAM4_15GBd_15km_20dB_sched_f_fail
1.5e+10	0.06739	0.05047	0.04525	0


==> data/PAM4/sweepeval_nan_gan_PAM4_15Gbd_15km_20dB_f_Sweep_0000.txt <==
f_sym	gan_PAM4_15Gbd_15km_20dB_f	gan_PAM4_15Gbd_15km_20dB_f_meanmin	gan_PAM4_15Gbd_15km_20dB_f_min	gan_PAM4_15Gbd_15km_20dB_f_fail
1.5e+10	0.07032	0.06792	0.05305	2


==> data/PAM4/sweepeval_nan_gan_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	gan_PAM4_15km_20dB_f	gan_PAM4_15km_20dB_f_meanmin	gan_PAM4_15km_20dB_f_min	gan_PAM4_15km_20dB_f_fail
2e+10	0.08520	0.06198	0.05123	1
2.5e+10	0.08331	0.06531	0.05760	0
3e+10	0.11711	0.11064	0.09550	4


==> data/PAM4/sweepeval_nan_supLin_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	supLin_PAM4_15km_20dB_f	supLin_PAM4_15km_20dB_f_meanmin	supLin_PAM4_15km_20dB_f_min	supLin_PAM4_15km_20dB_f_fail
1.5e+10	0.14010	0.13980	0.12250	0
2e+10	0.14660	0.14561	0.12890	0
2.5e+10	0.17201	0.17185	0.15600	0
3e+10	0.27228	0.27135	0.25240	0


==> data/PAM4/sweepeval_nan_supLin_PAM4_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	supLin_PAM4_15km_20dB_sched_f	supLin_PAM4_15km_20dB_sched_f_meanmin	supLin_PAM4_15km_20dB_sched_f_min	supLin_PAM4_15km_20dB_sched_f_fail
1.5e+10	0.13941	0.13909	0.12530	0
2e+10	0.14601	0.14560	0.13170	0
2.5e+10	0.17063	0.17014	0.15500	0
3e+10	0.27026	0.26927	0.25200	0


==> data/PAM4/sweepeval_nan_sup_3_3ch_21_PAM4_15km_f_Sweep_0000.txt <==
f_sym	sup_3_3ch_21_PAM4_15km_f	sup_3_3ch_21_PAM4_15km_f_meanmin	sup_3_3ch_21_PAM4_15km_f_min	sup_3_3ch_21_PAM4_15km_f_fail
20000000000	0.03649	0.03275	0.01650	0
25000000000	0.04653	0.04434	0.02410	0
30000000000	0.06524	0.06239	0.04470	0
35000000000	0.12702	0.12412	0.09640	0
40000000000	0.13412	0.12727	0.09880	0


==> data/PAM4/sweepeval_nan_sup_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	sup_PAM4_15km_20dB_f	sup_PAM4_15km_20dB_f_meanmin	sup_PAM4_15km_20dB_f_min	sup_PAM4_15km_20dB_f_fail
1.5e+10	0.04520	0.04256	0.03440	0
2e+10	0.04590	0.04486	0.03450	0
2.5e+10	0.05699	0.05633	0.03910	0
3e+10	0.08945	0.07976	0.05770	0


==> data/PAM4/sweepeval_nan_sup_PAM4_15km_20dB_f_Sweep_0000_1.txt <==
f_sym	sup_PAM4_15km_20dB_f	sup_PAM4_15km_20dB_f_meanmin	sup_PAM4_15km_20dB_f_min	sup_PAM4_15km_20dB_f_fail
1.5e+10	0.04520	0.04256	0.03440	0
2e+10	0.05496	0.05080	0.03880	0


==> data/PAM4/sweepeval_nan_sup_PAM4_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	sup_PAM4_15km_20dB_sched_f	sup_PAM4_15km_20dB_sched_f_meanmin	sup_PAM4_15km_20dB_sched_f_min	sup_PAM4_15km_20dB_sched_f_fail
1.5e+10	0.05582	0.05258	0.03890	0
2e+10	0.05810	0.05466	0.04190	0
2.5e+10	0.06890	0.06392	0.04960	0
3e+10	0.11004	0.10664	0.09150	0


==> data/PAM4/sweepeval_nan_sup_lin_PAM4_15km_f_Sweep_0000.txt <==
f_sym	sup_lin_PAM4_15km_f	sup_lin_PAM4_15km_f_meanmin	sup_lin_PAM4_15km_f_min	sup_lin_PAM4_15km_f_fail
20000000000	0.11074	0.10989	0.09370	0
25000000000	0.13646	0.13490	0.11710	0
30000000000	0.24382	0.24249	0.22320	0
35000000000	0.30667	0.30580	0.29000	0
40000000000	0.33884	0.33779	0.31750	0


==> data/PAM4/sweepeval_nan_sup_woEq_PAM4_15km_f_Sweep_0000.txt <==
f_sym	sup_woEq_PAM4_15km_f	sup_woEq_PAM4_15km_f_meanmin	sup_woEq_PAM4_15km_f_min	sup_woEq_PAM4_15km_f_fail
20000000000	0.11899	0.11722	0.11180	0
25000000000	0.17955	0.17578	0.17010	0
30000000000	0.30200	0.29704	0.28750	0
35000000000	0.47401	0.46812	0.45410	0
40000000000	0.58437	0.58076	0.57377	0


==> data/PAM4/sweepeval_nan_vnle_35_17_9_PAM4_15km_20dB_f_Sweep_0001.txt <==
f_sym	vnle_35_17_9_PAM4_15km_20dB_f	vnle_35_17_9_PAM4_15km_20dB_f_meanmin	vnle_35_17_9_PAM4_15km_20dB_f_min	vnle_35_17_9_PAM4_15km_20dB_f_fail
1.5e+10	0.07847	0.07842	0.06977	0
2e+10	0.07759	0.07747	0.06738	0
2.5e+10	0.08728	0.08703	0.07653	0
3e+10	0.15784	0.15694	0.13605	0


==> data/PAM4/sweepeval_nan_vnle_35_17_9_PAM4_15km_20dB_sched_f_Sweep_0000.txt <==
f_sym	vnle_35_17_9_PAM4_15km_20dB_sched_f	vnle_35_17_9_PAM4_15km_20dB_sched_f_meanmin	vnle_35_17_9_PAM4_15km_20dB_sched_f_min	vnle_35_17_9_PAM4_15km_20dB_sched_f_fail
1.5e+10	0.07616	0.07596	0.06620	0
2e+10	0.07429	0.07413	0.06470	0
2.5e+10	0.08254	0.08237	0.07210	0
3e+10	0.14749	0.14740	0.13060	0


==> data/PAM4/sweepeval_nan_woEq_PAM4_15km_20dB_f_Sweep_0000.txt <==
f_sym	woEq_PAM4_15km_20dB_f	woEq_PAM4_15km_20dB_f_meanmin	woEq_PAM4_15km_20dB_f_min	woEq_PAM4_15km_20dB_f_fail
1.5e+10	0.15721	0.15619	0.14470	0
2e+10	0.17047	0.16967	0.16230	0
2.5e+10	0.21271	0.21096	0.20090	0
3e+10	0.31888	0.31794	0.30420	0


==> data/Quantization/pam2_long.txt <==
Avg_Bits	BER
3.0182453	0.48106334
2.903856119	0.49763044
2.924818834	0.498904817
3.12810564	0.503006773
5.375129382	0.044404621
3.678830306	0.500458
5.95807449	0.025328555
6.849249363	0.006212664
7.771092097	0.001611244
7.900103569	0.002508961
8.75763464	0.001352715
9.158255736	0.000896626
9.365424474	0.005933891
9.622412046	0.001428714
9.717003028	0.000833001
10.0960145	0.000612859
10.50918754	0.003335325
10.68284162	0.001584694
10.75983445	0.000829209
11.56457027	0.001195739
11.42080752	0.003205894

==> data/Quantization/pam2_short.txt <==
Avg_Bits	BER	
1.979037237	0.499073994
3.006987596	0.367751994
4.77655282	0.138795994
6.131366467	0.194575992
7.304735994	0.000953
9.112344646	0.001074
9.023136711	0.00091
9.855201912	0.000849
10.52375774	0.000607667
11.48788824	0.00064
12.16242237	0.002172
12.90287266	0.001406
13.7831522	0.000576667

==> data/Retraining/dispersion/8_to_25.txt <==
fiber_dispersion_parameter	Baseline	No_retrain	sup_cont	unsup_cont	sup_step	unsup_step
8.00E+00	1.25E-05	0.0122925	1.00E-05	1.25E-05	0.000175	1.50E-05
8.45E+00	1.25E-05	0.010827499	1.00E-05	1.75E-05	0.0002225	2.00E-05
8.90E+00	1.25E-05	0.00956875	2.63E-05	3.38E-05	0.000275	4.50E-05
9.35E+00	2.00E-05	0.008063749	4.38E-05	2.50E-05	0.000375	5.00E-05
9.80E+00	2.20E-05	0.0068075	5.00E-05	2.75E-05	0.000415	7.00E-05
1.02E+01	2.40E-05	0.0057825	7.40E-05	3.38E-05	0.00045	9.87E-05
1.07E+01	3.50E-05	0.00441625	8.50E-05	3.63E-05	0.0005	0.00012
1.12E+01	4.25E-05	0.00353625	0.0001875	6.38E-05	0.00070375	0.00015125
1.16E+01	5.75E-05	0.0024275	0.0002275	8.25E-05	0.0005525	0.000335
1.20E+01	9.38E-05	0.00185875	0.00021875	0.00015625	0.0008125	0.00035625
1.25E+01	8.38E-05	0.00130125	0.00024625	0.0002025	0.00071	0.0005675
1.29E+01	0.0002424	0.00102875	0.00032625	0.00034125	0.00053125	0.00027375
1.34E+01	0.000352	0.0007975	0.0004475	0.00032875	0.00056875	0.000505
1.38E+01	0.000325	0.00060125	0.00030875	0.0004	0.00057	0.0004875
1.43E+01	0.000395	0.0004375	0.0003675	0.00034875	0.0004975	0.000365
1.47E+01	0.000625	0.0004025	0.00039625	0.0004875	0.00042125	0.00053
1.52E+01	0.000825	0.0004225	0.00042	0.000545	0.0003475	0.00034875
1.56E+01	0.00093125	0.000435	0.00047875	0.00057	0.00047625	0.00060625
1.61E+01	0.00052875	0.0004775	0.00056	0.00057125	0.00050125	0.00089375
1.65E+01	0.00098875	0.00053125	0.00054125	0.000725	0.00055375	0.00069
1.70E+01	0.0005725	0.0005725	0.0005725	0.0005725	0.0005725	0.0005725
1.74E+01	0.00111875	0.0007075	0.00073875	0.00099125	0.000805	0.00096
1.78E+01	0.0011825	0.0009425	0.0008125	0.001355	0.00094375	0.00140875
1.82E+01	0.00213875	0.00118625	0.00119875	0.00158	0.00131125	0.00141625
1.86E+01	0.001825	0.00141375	0.00108	0.00179875	0.00138125	0.00197875
1.90E+01	0.0007825	0.00203625	0.00187625	0.0020925	0.0018375	0.00196
1.94E+01	0.0016775	0.0028375	0.00221	0.00306375	0.0024325	0.00292875
1.98E+01	0.0018675	0.00411625	0.0027075	0.00334375	0.00312625	0.0038025
2.02E+01	0.0015975	0.0059775	0.00282375	0.003925	0.00435375	0.00427875
2.06E+01	0.00190625	0.00847875	0.0039425	0.00495375	0.0054425	0.0067125
2.10E+01	0.001725	0.01178625	0.0041775	0.006145	0.00727625	0.007465
2.14E+01	0.00460625	0.01668625	0.005165	0.006775	0.00948625	0.00995125
2.18E+01	0.0032375	0.02285125	0.00576875	0.0070175	0.011617499	0.0122575
2.22E+01	0.00314125	0.03048	0.0071775	0.0077875	0.01444125	0.01509625
2.26E+01	0.00382125	0.039192498	0.0080225	0.008555	0.017453749	0.0176275
2.30E+01	0.00209125	0.04951375	0.0086525	0.00939125	0.019964999	0.02099875
2.34E+01	0.003335	0.0609	0.01009125	0.0119725	0.02377625	0.024814999
2.38E+01	0.00443125	0.073216245	0.01054125	0.012709999	0.027001249	0.030016249
2.42E+01	0.00531	0.08668375	0.0116725	0.01263625	0.030994998	0.03647625
2.46E+01	0.00512	0.0987475	0.01236375	0.01232125	0.0337675	0.044031247
2.50E+01	0.00560375	0.11283	0.01340625	0.012428749	0.035821248	0.0533725


==> data/Retraining/dispersion/baseline.txt <==
fiber_dispersion_parameter BER

8E+00 1e-5
9.8E+00 2.42e-5
1.16E+01  5.1e-5
1.34E+01  26.1e-5
1.52E+01  0.00038
1.7E+01   0.0005725
1.88E+01  0.0012
2.06E+01  0.0028
2.14E+01  0.0034
2.24E+01  0.0043
2.32E+01  0.0057
2.42E+01  0.0058
2.5E+01   0.0060


==> data/Retraining/dispersion/volterra.txt <==
fiber_dispersion_parameter	BER
8.00E+00	0.00001
9.80E+00	0.00003
1.16E+01	0.00025
1.34E+01	0.004
1.52E+01	0.016
1.70E+01	0.024
1.88E+01	0.037
2.06E+01	0.046
2.14E+01	0.052
2.24E+01	0.058
2.32E+01	0.061
2.42E+01	0.066
2.50E+01	0.072


==> data/Retraining/dispersion_new/8_to_26.txt <==
fiber_dispersion_parameter	baseline	no_retrain	sup_cont	unsup_cont	volterra
8.00	1.25E-06	0.01246125	2.37E-05	8.75E-06	0.00E+00
9.80	1.35E-05	0.00707375	2.04E-04	4.93E-05	0.00E+00
1.16E+1	6.50E-05	0.00281375	0.00059125	0.00017375	0.0002
1.34E+1	0.00042	0.0007775	0.00052375	0.00047375	0.0026
1.52E+1	0.00052	0.00065	0.00056	0.00066	0.011
1.70E+1	0.0006	0.0006	0.0006	0.0006	0.021
1.88E+1	0.001495	0.00184375	0.00174375	0.00196	0.029
2.06E+1	0.00370125	0.0086475	0.005085	0.00562	0.037
2.24E+1	0.00593	0.034369998	0.012674999	0.01358125	0.042
2.42E+1	0.00739375	0.086273745	0.02194625	0.02302125	0.048
2.60E+1	0.0081175	0.14671874	0.03024125	0.032915	0.053



==> data/Retraining/dispersion_new/8_to_26_pam4.txt <==
fiber_dispersion_parameter	baseline	no_retrain	sup_cont	unsup_cont  volterra
1.70E+1	0.022	0.022	0.022	0.022 0.07
1.88E+1	0.03182232	0.0385	0.032998215	0.035219643   0.088
2.06E+1	0.05168125	0.06561607	0.052333035	0.056945536 0.106
2.24E+1	0.071508926	0.107910715	0.07770268	0.08583125   0.125
2.42E+1	0.08153571	0.15580358	0.092349105	0.10991071  0.14  
2.6E+1	0.07969911	0.201	0.10109464	0.13059732 0.145


==> data/Retraining/f_sym/15_to_30GHz.txt <==
f_sym	Baseline	No_retrain	sup_cont	unsup_cont	sup_step	unsup_step
30000000000	0.0042175	0.09443375	0.0117675	0.013435	0.03309375	0.04202125
29750000000	0.00416625	0.080908746	0.011377499	0.0120775	0.02876875	0.0351525
29500000000	0.00305125	0.06875375	0.010425	0.010531249	0.0254725	0.02849125
29250000000	0.003805	0.05749875	0.008874999	0.01116375	0.02230875	0.02464875
29000000000	0.00422375	0.046645	0.00887	0.01039	0.01898125	0.02089
28750000000	0.00315125	0.03688375	0.00740125	0.00946625	0.01635	0.01740625
28500000000	0.00337125	0.02861625	0.00700375	0.00883375	0.0134775	0.014557499
28250000000	0.00255375	0.022185	0.00526875	0.00739125	0.011377499	0.0117075
28000000000	0.00188625	0.01609125	0.00483125	0.00646375	0.00899625	0.009432499
27750000000	0.00287625	0.01153	0.0040375	0.00543625	0.00722375	0.00727125
27500000000	0.0018475	0.00815	0.00346625	0.0042575	0.00632375	0.00521125
27250000000	0.0011275	0.0058275	0.00312125	0.0035275	0.00432875	0.0054975
27000000000	0.00134	0.00412875	0.00261625	0.0035025	0.00331875	0.00337625
26750000000	0.00348875	0.00304125	0.0019075	0.00272875	0.00248625	0.0030175
26500000000	0.00141375	0.0022675	0.001915	0.00272375	0.00235	0.002545
26250000000	0.00106625	0.00171125	0.00157625	0.00183375	0.001435	0.00191
26000000000	0.00093125	0.00133875	0.00117875	0.00154625	0.00146875	0.0018375
25750000000	0.00124	0.0009375	0.00092125	0.00132125	0.00115	0.00135625
25500000000	0.00118125	0.00088875	0.00068125	0.00115625	0.00087125	0.00109875
25250000000	0.00074125	0.0007275	0.00061125	0.00092125	0.00062	0.00094875
25000000000	0.00057875	0.00057875	0.00057875	0.00057875	0.00057875	0.00057875
24500000000	0.00078875	0.0004325	0.00055875	0.00052	0.00040125	0.0006675
24000000000	0.0002825	0.0004675	0.00046625	0.00046625	0.00037375	0.000585
23500000000	0.00145625	0.00045125	0.00031875	0.00060625	0.00037	0.0006225
23000000000	0.0015175	0.00049125	0.0003425	0.00042	0.00048875	0.000555
22500000000	0.00085375	0.0005675	0.00031875	0.00046875	0.00040375	0.00037875
22000000000	0.00042125	0.00094375	0.00046125	0.0003475	0.00047875	0.0004375
21500000000	0.0004275	0.00146375	0.00032375	0.00023375	0.00051	0.00029375
21000000000	0.00014625	0.0021075	0.00026875	0.000125	0.00069375	0.00032375
20500000000	2.75E-05	0.002955	0.00032625	8.62E-05	0.00073875	0.0003225
20000000000	1.37E-05	0.00399	0.0001325	5.12E-05	0.00042625	0.000195
19500000000	6.25E-06	0.00553	8.50E-05	2.75E-05	0.00037	0.0001575
19000000000	2.87E-05	0.0069325	0.0001025	4.38E-05	0.0003775	9.00E-05
18500000000	1.25E-06	0.0087525	2.37E-05	1.87E-05	0.00026875	7.00E-05
18000000000	1.25E-06	0.0097975	1.87E-05	8.75E-06	0.00017625	5.00E-05
17500000000	7.50E-06	0.011688749	1.13E-05	5.00E-06	0.00019375	1.37E-05
17000000000	2.50E-06	0.01273	2.50E-05	3.38E-05	9.63E-05	3.38E-05
16500000000	0	0.014022499	1.25E-05	1.13E-05	6.00E-05	1.87E-05
16000000000	0	0.01586125	6.25E-06	1.25E-06	0.0001175	4.38E-05
15500000000	0	0.0169075	3.75E-06	1.63E-05	6.88E-05	2.75E-05
15000000000	0	0.0185125	1.63E-05	1.00E-05	7.87E-05	2.25E-05



==> data/Retraining/fiber_length/15000_to_40000.txt <==
fiber_length	Baseline	No_retrain	sup_cont	unsup_cont	sup_step	unsup_step
15000	1.25E-06	0.0107275	2.75E-05	8.75E-06	0.0002575	2.50E-05
15750	3.75E-06	0.00928125	3.00E-05	2.87E-05	0.00016625	0.000115
16500	1.50E-05	0.0078775	2.00E-05	1.63E-05	0.0002675	3.12E-05
17250	1.37E-05	0.0068225	2.50E-05	1.25E-05	0.000385	8.38E-05
18000	1.25E-05	0.00610125	8.13E-05	3.12E-05	0.00056875	0.0001475
18750	1.25E-05	0.004765	8.62E-05	4.12E-05	0.00056	0.0001675
19500	2.63E-05	0.0038725	0.00015625	7.13E-05	0.00056	0.00024125
20250	4.25E-05	0.00282375	0.0001525	0.00010375	0.00051625	0.0002525
21000	6.88E-05	0.00228	0.00032375	0.00016625	0.00069125	0.00058125
21750	0.0001225	0.00170375	0.00037375	0.00020375	0.00051875	0.00039375
22500	0.0004925	0.0013	0.00041625	0.00019125	0.000465	0.00043875
23250	0.0010025	0.000795	0.0003625	0.00038625	0.00062375	0.00057375
24000	0.00161	0.00068125	0.00030625	0.00041875	0.00053	0.000475
24750	0.002645	0.00056375	0.000315	0.000425	0.0003825	0.000455
25500	0.00162375	0.0004525	0.000305	0.000515	0.00046875	0.00065375
26250	0.00046375	0.00037625	0.0003	0.0005025	0.0003975	0.0004925
27000	0.0009275	0.00039125	0.00033375	0.00052625	0.000405	0.00066875
27750	0.00163875	0.000425	0.00034875	0.00069625	0.0004775	0.00072125
28500	0.0009675	0.00045625	0.00035625	0.00069	0.00058375	0.0006475
29250	0.00073125	0.00049875	0.00046875	0.0007575	0.00042375	0.00070375
30000	0.000615	0.000615	0.000615	0.000615	0.000615	0.000615
30500	0.001995	0.0006275	0.000615	0.0008825	0.00078125	0.00084625
31000	0.000695	0.0008375	0.000755	0.00099625	0.00091	0.000905
31500	0.0011275	0.00092375	0.0008225	0.00124625	0.00083375	0.0012675
32000	0.00087625	0.001045	0.00109375	0.001225	0.00089125	0.0012725
32500	0.00159	0.00127875	0.00102875	0.0017975	0.0014875	0.00148875
33000	0.001365	0.001505	0.00117875	0.00186625	0.001375	0.00186875
33500	0.00165	0.002045	0.0013025	0.00206875	0.0018375	0.002285
34000	0.0017625	0.0024575	0.00161375	0.002635	0.00216375	0.0027125
34500	0.0011925	0.0032875	0.00193375	0.00235125	0.00306125	0.002905
35000	0.001245	0.00427875	0.00230625	0.00339	0.003425	0.003985
35500	0.00204625	0.00540125	0.00270625	0.00371125	0.00461	0.00485375
36000	0.002485	0.0072825	0.0030375	0.00451375	0.00548375	0.0054975
36500	0.00188125	0.00887875	0.003745	0.00471125	0.006585	0.0063575
37000	0.00196625	0.01191875	0.00360125	0.00519	0.007145	0.00789
37500	0.00242625	0.01510625	0.0046175	0.00634375	0.0085375	0.00930375
38000	0.002495	0.019299999	0.0053125	0.00646125	0.0102125	0.010672499
38500	0.002915	0.02335375	0.00571375	0.00724875	0.0118975	0.01229875
39000	0.0034625	0.028685	0.005805	0.00733875	0.01380125	0.015731249
39500	0.0042925	0.03523375	0.00652	0.0076175	0.01572875	0.01659875
40000	0.00456125	0.0408775	0.0066825	0.00874875	0.01759625	0.01781


==> data/Retraining/fiber_length/baseline.txt <==
fiber_length BER
20000 7.4545E-5
22000 0.0001199
24000 0.0002233
26000 0.000334
28000 0.00044
30000 0.000615
32000 0.00101
34000 0.00116
36000 0.0025
38000 0.00366
40000 0.00537

==> data/SNR_vs_BER/dispersion_1.7.txt <==
no_retrain	supervised_baseline	cont_supervised	cont_unsupervised	SNR
0.33182964	0.33182964	0.33182964	0.33182964	0
0.2892777	0.2892777	0.2892777	0.2892777	2
0.24128672	0.24128672	0.24128672	0.24128672	4
0.19005941	0.19005941	0.19005941	0.19005941	6
0.13919188	0.13919188	0.13919188	0.13919188	8
0.09289536	0.09289536	0.09289536	0.09289536	10
0.05408776	0.05408776	0.05408776	0.05408776	12
0.02559536	0.02559536	0.02559536	0.02559536	14
0.00920399	0.00920399	0.00920399	0.00920399	16
0.00234008	0.00234008	0.00234008	0.00234008	18
0.00041881	0.00041881	0.00041881	0.00041881	20
5.44E-05	5.44E-05	5.44E-05	5.44E-05	22
4.38E-06	4.38E-06	4.38E-06	4.38E-06	24
0	0	0	0	26
0	0	0	0	28



==> data/SNR_vs_BER/dispersion_1.88.txt <==
no_retrain	supervised_baseline	cont_supervised	cont_unsupervised	SNR
0.34186652	0.31364003	0.32975656	0.32583264	0
0.30035928	0.27331495	0.28783867	0.28383955	2
0.25443235	0.2309549	0.24073763	0.23665257	4
0.20433943	0.18650322	0.1902656	0.18687165	6
0.15429227	0.1414335	0.14029846	0.13809201	8
0.10760631	0.09892706	0.09426843	0.09327757	10
0.06747577	0.06217629	0.05622886	0.05650155	12
0.03633814	0.03369652	0.02872977	0.02947281	14
0.01623711	0.01505361	0.01228776	0.01280193	16
0.00579974	0.00536701	0.0045424	0.00468647	18
0.00182139	0.00136765	0.00156675	0.00159678	20
5.10E-04	2.44E-04	5.15E-04	5.35E-04	22
1.28E-04	2.33E-05	1.52E-04	1.72E-04	24
2.28E-05	1.68E-06	3.23E-05	4.18E-05	26
3.48E-06	0	4.77E-06	8.12E-06	28


==> data/SNR_vs_BER/dispersion_2.06.txt <==
no_retrain	supervised_baseline	cont_supervised	cont_unsupervised	SNR
0.35478655	0.33498478	0.33747154	0.33154926	0
0.31442177	0.28971985	0.29588184	0.2906174	2
0.27066383	0.24143569	0.24985786	0.24431637	4
0.22306933	0.19197448	0.1999518	0.19556932	6
0.17560154	0.14379033	0.15048067	0.1484281	8
0.13064432	0.09967294	0.10490889	0.10463338	10
0.09023119	0.06272487	0.06664871	0.06804265	12
0.05694639	0.03508531	0.03776817	0.03954845	14
0.03314446	0.01698621	0.01924549	0.0202826	16
0.01799588	0.00671147	0.00940799	0.00981211	18
0.00962229	0.00208802	0.00464639	0.00477191	20
5.32E-03	5.22E-04	2.48E-03	2.50E-03	22
3.03E-03	1.10E-04	1.37E-03	1.49E-03	24
1.79E-03	1.68E-05	7.31E-04	9.10E-04	26
1.08E-03	1.80E-06	3.89E-04	5.84E-04	28


==> data/SNR_vs_BER/dispersion_2.24.txt <==
no_retrain	supervised_baseline	cont_supervised	cont_unsupervised	SNR
0.37083647	0.32942063	0.34458664	0.33459806	0
0.33143225	0.2900786	0.30281532	0.29338402	2
0.2904584	0.24591881	0.25663957	0.24766777	4
0.24706548	0.19712307	0.20709768	0.1992487	6
0.20257023	0.14689085	0.15864368	0.15129226	8
0.16086753	0.09929858	0.11433724	0.10836031	10
0.12271005	0.06075515	0.07660297	0.07254484	12
0.09082487	0.03298995	0.04779613	0.04476199	14
0.06579755	0.01599175	0.02792783	0.02617062	16
0.04824394	0.00682513	0.01603002	0.01544652	18
0.03683067	0.00250747	0.00935541	0.00977964	20
2.98E-02	7.94E-04	5.83E-03	6.87E-03	22
2.54E-02	2.18E-04	3.90E-03	5.36E-03	24
2.23E-02	6.38E-05	2.80E-03	4.61E-03	26
2.03E-02	2.36E-05	2.05E-03	4.09E-03	28


==> data/SNR_vs_BER/dispersion_2.42.txt <==
no_retrain	supervised_baseline	cont_supervised	cont_unsupervised	SNR
0.38904646	0.31840926	0.34734604	0.33226267	0
0.3511963	0.27821606	0.3054844	0.29165992	2
0.31300035	0.23314807	0.25909212	0.24656881	4
0.27321061	0.18591675	0.20959072	0.1993326	6
0.23443173	0.13938054	0.16140838	0.15354562	8
0.19719613	0.09780825	0.11745515	0.11215696	10
0.16383491	0.06423209	0.08141069	0.07772771	12
0.1357366	0.03960915	0.05381997	0.05103235	14
0.11377474	0.0234982	0.03504137	0.0325884	16
0.09757899	0.01324961	0.02314008	0.02118389	18
0.08733802	0.00715399	0.0158759	0.01499652	20
0.08146057	0.00373067	0.01163209	0.01152513	22
0.07803015	0.00182693	0.00927758	0.00967616	24
0.07666843	0.00083402	0.00781469	0.00879021	26
0.07537951	0.00035644	0.00697655	0.00811984	28


==> data/SNR_vs_BER/dispersion_2.6.txt <==
no_retrain	supervised_baseline	cont_supervised	cont_unsupervised	SNR
0.40972733	0.31501612	0.348542	0.3245376	0
0.37401298	0.27150813	0.30574974	0.28282285	2
0.33894953	0.22571842	0.25966328	0.23643054	4
0.3030339	0.17948866	0.21094188	0.18866752	6
0.26878375	0.1347902	0.16352797	0.14310966	8
0.23689044	0.09499446	0.12078428	0.10316598	10
0.209487	0.06239858	0.0861344	0.07248016	12
0.18683183	0.0381951	0.05957526	0.05134381	14
0.16890824	0.02196508	0.04105039	0.03794652	16
0.15660194	0.01209549	0.02887551	0.03012629	18
0.14763376	0.00639807	0.02100709	0.02572771	20
0.14244665	0.00333054	0.01621546	0.02315451	22
0.13925	0.00169407	0.01330528	0.02190167	24
0.13804252	0.00086327	0.01151521	0.02104484	26
0.13731611	0.00047152	0.01037513	0.0207	28


==> data/ber_vs_bits.csv <==
Quant Loss Fac Index;Quant Loss Fac;Avg Bits Params;Avg Bits Acts;BER
0;0.5;2.03726697;2.125;0.49796
0;0.5;2.428571463;1.875;0.49692997
0;0.5;2.024844646;1.75;0.49965
0;0.5;2.024844646;1.75;0.49931
0;0.5;2.024844646;1.75;0.50152
1;0.1;4.450310707;3.875;0.13542
1;0.1;2.835403681;2;0.50023997
1;0.1;2.450310469;1.625;0.49752
1;0.1;4.242236137;3.375;0.20701
1;0.1;2.841614962;2.375;0.49857
2;0.05;5.20807457;4.5;0.03785
2;0.05;5.037267208;4.5;0.24591999
2;0.05;5.425466061;4.25;0.34546998
2;0.05;5.015527725;4.5;0.01279
2;0.05;4.829192638;4.5;0.05195
3;0.01;6.79192543;5.375;0.31227
3;0.01;7.385093212;6.25;0.00336
3;0.01;3.841614962;5.5;0.28735998
3;0.01;7.406832218;5.875;0.00131
3;0.01;7.388198853;5.5;0.36857998
4;0.005;7.993788719;6.625;0.0008
4;0.005;8.15527916;6.625;0.00188
4;0.005;8.173913002;6.625;0.00085
4;0.005;8.192546844;6.625;0.000585
4;0.005;7.406832218;6.625;0.00065
5;0.001;9.593167305;8.5;0.000825
5;0.001;10.152174;8.5;0.00092
5;0.001;10.00310516;8.5;0.00105
5;0.001;9.204969406;8.625;0.00193
5;0.001;9.795030594;8.25;0.000645
6;0.0005;8.990683556;8.25;0.00089
6;0.0005;9.950310707;8.25;0.00089
6;0.0005;9.975154877;8.5;0.00082
6;0.0005;9.394410133;8.25;0.00125
6;0.0005;10.17080784;8.5;0.0007
7;0.0001;10.2453413;9.25;0.00094
7;0.0001;10.99689484;9.375;0.000705
7;0.0001;10.44099426;9.25;0.0008
7;0.0001;10.23602486;9.25;0.00082
7;0.0001;10.25776386;9.25;0.00098
8;5.00E-05;10.26708031;10.125;0.000695
8;5.00E-05;11.2453413;10.375;0.000383333
8;5.00E-05;11.05279541;10.375;0.000565
8;5.00E-05;11.04968929;10.75;0.00067
8;5.00E-05;9.872671127;10.125;0.000725
9;1.00E-05;12.09006214;11.875;0.0006
9;1.00E-05;12.47515488;10.75;0.00063
9;1.00E-05;10.32298183;11.5;0.00057
9;1.00E-05;10.9068327;12;0.00084
9;1.00E-05;12.08385086;10.875;0.00056
10;5.00E-06;12.66770172;11.5;0.00266
10;5.00E-06;12.68012428;12.5;0.00116
10;5.00E-06;11.8975153;11.875;0.0012
10;5.00E-06;12.1024847;12.125;0.00292
10;5.00E-06;12.27639771;12;0.00292
11;1.00E-06;13.88198757;12.25;0.00137
11;1.00E-06;13.89130402;11.875;0.00092
11;1.00E-06;12.52173901;12.375;0.00158
11;1.00E-06;14.28260899;12.875;0.00173
11;1.00E-06;12.326087;12.75;0.00143
12;5.00E-07;14.86956501;13;0.000373333
12;5.00E-07;14.47826099;13;0.00041
12;5.00E-07;15.26086998;12.625;0.00086
12;5.00E-07;14.673913;13.25;0.000625
12;5.00E-07;14.673913;12;0.000615


==> data/unrolling_analysis.txt <==
unrolling_factor  convergence_time  power
1 2.52 0.348
3 0.84 0.42
9 0.28 0.678
189 0.01333 1.622
756 0.00333 4.83



==> data/validation_bers_gan_PAM4_25GBd_15km_20dB_0000.txt <==
iter	model_2	model_0	model_1
0	0.60393	0.58970	0.60854
300	0.58660	0.44604	0.56044
600	0.23798	0.33365	0.29305
900	0.28130	0.27971	0.25679
1200	0.22301	0.23954	0.27716
1500	0.24675	0.27689	0.24262
1800	0.23240	0.24146	0.21290
2100	0.63912	0.31263	0.39241
2400	0.51871	0.40136	0.28700
2700	0.57321	0.53070	0.43224
3000	0.59936	0.11495	0.33802
3300	0.57220	0.11796	0.15017
3600	0.60030	0.13116	0.09025
3900	0.60243	0.11640	0.08658
4200	0.60199	0.10328	0.08158
4500	0.61091	0.09380	0.08126
4800	0.60723	0.09221	0.07520
5100	0.60346	0.08405	0.07127
5400	0.61185	0.08325	0.06987
5700	0.61171	0.08176	0.06957
6000	0.58839	0.08011	0.06844
6300	0.58132	0.07757	0.07097
6600	0.58280	0.07563	0.06856
6900	0.58691	0.07788	0.06961
7200	0.58196	0.07476	0.06749
7500	0.58122	0.07531	0.06716
7800	0.58292	0.07414	0.06553
8100	0.58464	0.07316	0.06649
8400	0.58483	0.07263	0.06871
8700	0.57908	0.07354	0.06841
9000	0.58061	0.07172	0.06829
9300	0.58138	0.07326	0.06818
9600	0.57624	0.07252	0.06836
9900	0.57996	0.07207	0.06608
10200	0.58046	0.07449	0.06834
10500	0.58224	0.07360	0.06667
10800	0.58407	0.07155	0.06758
11100	0.58085	0.07220	0.06727
11400	0.57996	0.07237	0.06955
11700	0.57998	0.07341	0.06793
12000	0.57811	0.07103	0.06774
12300	0.57924	0.07177	0.06899
12600	0.57865	0.07075	0.06579
12900	0.57878	0.07002	0.06966
13200	0.57908	0.07127	0.06891
13500	0.57854	0.07194	0.06797
13800	0.57682	0.07045	0.07059
14100	0.57565	0.06869	0.07140
14400	0.57480	0.07075	0.07139
14700	0.57348	0.06971	0.07071
15000	0.57279	0.06880	0.07533
15300	0.57530	0.07052	0.07328
15600	0.57172	0.07113	0.07384
15900	0.57005	0.07007	0.07374
16200	0.57102	0.06871	0.07599
16500	0.57402	0.06917	0.07631
16800	0.56801	0.06902	0.07655
17100	0.57008	0.06764	0.07615
17400	0.56949	0.06748	0.07550
17700	0.57288	0.06894	0.07737
18000	0.57089	0.06802	0.07692
18300	0.57108	0.06922	0.07741
18600	0.56846	0.06905	0.07754
18900	0.56858	0.06934	0.07626
19200	0.57072	0.07002	0.07804
19500	0.56998	0.06927	0.07734
19800	0.56973	0.06890	0.07858
20100	0.57143	0.06894	0.07760
20400	0.57135	0.07072	0.07756
20700	0.56903	0.06935	0.07884
21000	0.56921	0.06913	0.07980
21300	0.56788	0.07015	0.07810
21600	0.56670	0.06931	0.07896
21900	0.56789	0.07100	0.07831
22200	0.56882	0.07054	0.07809
22500	0.56636	0.07130	0.07948
22800	0.56908	0.07085	0.07648
23100	0.56805	0.06959	0.07869
23400	0.57169	0.07071	0.07764
23700	0.56817	0.07037	0.07839
24000	0.57141	0.07133	0.07894
24300	0.57202	0.07234	0.07944
24600	0.57221	0.07144	0.07930
24900	0.56986	0.07130	0.08054
25200	0.57120	0.07213	0.07917
25500	0.57165	0.07344	0.08061
25800	0.57120	0.07323	0.08112
26100	0.57160	0.07520	0.08076
26400	0.57077	0.07595	0.08007
26700	0.57322	0.07416	0.08211
27000	0.57096	0.07435	0.08045
27300	0.57118	0.07667	0.08090
27600	0.57163	0.07572	0.07902
27900	0.57104	0.07514	0.08040
28200	0.57463	0.07728	0.08002
28500	0.57461	0.07712	0.08213
28800	0.57486	0.07750	0.08058
29100	0.57341	0.07768	0.08251
29400	0.57254	0.07607	0.08110
29700	0.57129	0.07688	0.07970
30000	0.56955	0.07656	0.07956

